Data-driven balanced truncation for linear systems with quadratic outputs

We develop the framework for a non-intrusive, quadrature-based method for approximate balanced truncation (QuadBT) of linear systems with quadratic outputs, thus extending the applicability of QuadBT, which was originally designed for data-driven balanced truncation of standard linear systems with linear outputs only. The new approach makes use of the time-domain and frequency-domain quadrature-based representation of the system's infinite Gramians, only implicitly. We show that by sampling solely the extended impulse responses of the original system and their derivatives (or the corresponding transfer functions), we construct a reduced-order model that mimics the approximation quality of the intrusive (projection-based) balanced truncation. We validate the proposed framework on a numerical example.

==> Data/H2_truncation.csv <==
Truncation_Index,H2_BT_Error,H2_r_Error
10,0.435098688048626,0.435208656086571
12,0.276266111381789,0.279930520416724
14,0.204238357862089,0.204264041480933
16,0.116332870168219,0.122472190819951
18,0.102467554975472,0.10061273319909
20,0.0789066083702687,0.0791639422075114
22,0.0705994709128622,0.0709009496804345
24,0.0389389268600451,0.0395765473128518
26,0.0457507510236286,0.0319632466928422
28,0.0290544017858721,0.0292319485462872
30,0.0263869792655166,0.0265181823074738
32,0.0259727453977482,0.0267739025180644
34,0.0224061417724906,0.0237829641412791
36,0.0165276304469747,0.0193108702959381
38,0.0170887576337096,0.017262877520385
40,0.0149717545067247,0.0150412655769166
42,0.0143359305663906,0.014416314825551
44,0.0143677380899976,0.0146993199159122
46,0.0143962890002136,0.0148587333907717
48,0.0140378015168029,0.0147913249047942
50,0.0138397220082688,0.0152266628504155
52,0.0132376825255368,0.0135632787062431
54,0.0131942080721812,0.0132529179502769
56,0.0132272710696894,0.0132565407704763
58,0.0131074940907975,0.0131157179401662
60,0.0131026533576373,0.0131077198060082


==> Data/H2_vs_N.csv <==
N,BT_Error,QBT_Error
100,0.0263869792655166,0.206549254421221
150,0.0263869792655166,0.113120866905511
200,0.0263869792655166,0.144371874403177
250,0.0263869792655166,0.0632318238120535
300,0.0263869792655166,0.0717735092214759
350,0.0263869792655166,0.0567494422267607
400,0.0263869792655166,0.0731289956260277
450,0.0263869792655166,0.0388097957217802
500,0.0263869792655166,0.0395350386274525
550,0.0263869792655166,0.0334922764642859
600,0.0263869792655166,0.0458840765974628
650,0.0263869792655166,0.0362672507990052
700,0.0263869792655166,0.0312065758727927
750,0.0263869792655166,0.0302552633533035
800,0.0263869792655166,0.0288107595144866
850,0.0263869792655166,0.028278101668218
900,0.0263869792655166,0.0279822249399761
950,0.0263869792655166,0.0281953278277683
1000,0.0263869792655166,0.0283367724079332
1050,0.0263869792655166,0.027585681670188
1100,0.0263869792655166,0.0269041518614304
1150,0.0263869792655166,0.0278767264586621
1200,0.0263869792655166,0.0270962223374759


==> Data/HSV_f.csv <==
Index,HSV_f
1,1
2,0.992679006358367
3,0.0964068263674985
4,0.0963479065146566
5,0.00832428423411289
6,0.00832420129322615
7,0.00594320761130719
8,0.00594276268933959
9,0.00346989050206784
10,0.00346550391189954
11,0.00149189136202753
12,0.0014918533929978
13,0.00106185991040915
14,0.00106172353848458
15,0.000385413606737033
16,0.000384975177317751
17,0.000300060418026789
18,0.000299976554171822
19,0.000254045905057727
20,0.000253587533350535
21,0.000161832861956704
22,0.000161788428242746
23,0.000115770693832958
24,0.000115653650033834
25,7.88861166516031e-05
26,7.87055470714353e-05
27,7.82874293629559e-05
28,7.81931108806439e-05
29,5.03760184095596e-05
30,5.03368127269614e-05
31,3.59562284827835e-05
32,3.5817848142543e-05
33,2.84429151473721e-05
34,2.84287193279155e-05
35,2.32603223176403e-05
36,2.31589818256042e-05
37,1.98927595132809e-05
38,1.97544275582605e-05
39,1.8306121944761e-05
40,1.82425856028953e-05
41,1.12956819546986e-05
42,1.12911258286365e-05
43,6.40725907233683e-06
44,6.36736489516371e-06
45,5.97329451147925e-06
46,5.96708408821164e-06
47,5.64454760951022e-06
48,5.63588686750899e-06
49,5.30292618991165e-06
50,5.26153924033335e-06
51,4.66890660099852e-06
52,4.64569171474732e-06
53,3.50707962356626e-06
54,3.50057116314228e-06
55,2.30942711080194e-06
56,2.2957158049191e-06
57,2.26217705091673e-06
58,2.25244036143602e-06
59,1.50227129180885e-06
60,1.49665416758441e-06
61,1.24147388080874e-06
62,1.23669253003705e-06
63,1.02553048221277e-06
64,1.0173185468692e-06
65,9.93566979472632e-07
66,9.87510061601599e-07
67,9.14617654509291e-07
68,9.08632231370458e-07
69,7.71019542617116e-07
70,7.6820663020702e-07
71,7.42068168633734e-07
72,7.37024342154127e-07
73,4.93829119058761e-07
74,4.91961270636262e-07
75,3.79297692223413e-07
76,3.7871988346098e-07
77,3.50715725166964e-07
78,3.50285548886377e-07
79,3.46222474037726e-07
80,3.44871654943858e-07


==> Data/HSV_r.csv <==
Index,HSV_f
1,1
2,0.992679004520941
3,0.0964067728351133
4,0.0963478525989957
5,0.00832391104705416
6,0.00832383200232149
7,0.00594328693693402
8,0.00594284186565893
9,0.00346983038581088
10,0.00346544306163754
11,0.00149308111386197
12,0.00149304436475938
13,0.00106211093240205
14,0.00106197390543019
15,0.000385367968051236
16,0.000384930101363519
17,0.000299532685682294
18,0.000299446217273646
19,0.000252679683415052
20,0.000252233212627927
21,0.000161543519151531
22,0.000161496500278051
23,0.000114675439477654
24,0.000114564857513004
25,7.81424643650919e-05
26,7.81141841961245e-05
27,7.55835098379166e-05
28,7.54883511722003e-05
29,5.03771500542016e-05
30,5.03344008701375e-05


==> Data/error_plot_iss.csv <==
Time,FOM_Output,QBT_Output,BT_Output,Abs_Error_QBT,Abs_Error_BT
0,0,0,0,0,0
0.01,0,0,0,0,0
0.02,0.00245506602435033,0.00243768076242317,0.00243781802250658,1.73852619271561e-05,1.72480018437488e-05
0.03,0.0173946133687285,0.0172917492056962,0.0172913468308952,0.000102864163032273,0.000103266537833279
0.04,0.0529596885095567,0.052712597951881,0.0527074248133394,0.000247090557675751,0.000252263696217364
0.05,0.106047896923349,0.105686650834603,0.105667831294764,0.000361246088745687,0.000380065628584378
0.06,0.163213010775611,0.162849570380898,0.162807122198809,0.000363440394712367,0.000405888576801156
0.07,0.210274199179442,0.210008730723289,0.209938317041664,0.000265468456152912,0.000335882137778076
0.08,0.242576043162988,0.242406108185539,0.242314020057927,0.000169934977448966,0.000262023105060516
0.09,0.267798184238109,0.267614906485316,0.267516855258024,0.000183277752793753,0.000281328980085649
0.1,0.29908639039469,0.298761005762983,0.298674667016254,0.000325384631706671,0.000411723378436424
0.11,0.343546042583989,0.34303400640575,0.342969950436432,0.000512036178238751,0.000576092147556329
0.12,0.394660342757155,0.394040088733997,0.393997083758615,0.000620254023157241,0.000663258998539362
0.13,0.434629591631818,0.434048615659866,0.434016270806445,0.000580975971951281,0.000613320825372188
0.14,0.445809936071168,0.445382056729479,0.445348646179273,0.000427879341688364,0.000461289891894923
0.15,0.423983870231309,0.42371436125898,0.423674174907175,0.000269508972328858,0.000309695324133941
0.16,0.384440020396743,0.384230725305781,0.384185874304918,0.000209295090962014,0.000254146091825613
0.17,0.356016365976569,0.3557439037379,0.355699659309356,0.000272462238668503,0.000316706667212452
0.18,0.365784481177086,0.365394495296959,0.365351969682957,0.000389985880127341,0.000432511494129706
0.19,0.423184520264818,0.422736148534335,0.422688130497168,0.000448371730483288,0.000496389767650152
0.2,0.513252538666981,0.512882472277275,0.512816133537075,0.000370066389706047,0.000436405129906836
0.21,0.603464674993832,0.603293897189886,0.603199309765795,0.000170777803946365,0.000265365228037107
0.22,0.660674721755043,0.660718313429956,0.660597457463081,4.35916749133014e-05,7.72642919617539e-05
0.23,0.668494171887345,0.668632945879998,0.668502992882408,0.000138773992653163,8.82099506294143e-06
0.24,0.635003963701227,0.635038538941579,0.634926344708769,3.45752403521082e-05,7.76189924578397e-05
0.25,0.586269765672206,0.586027203026413,0.585957246992205,0.000242562645792477,0.000312518680000817
0.26,0.549512928528453,0.548943757163791,0.548925970270774,0.000569171364662391,0.000586958257679182
0.27,0.536011374612323,0.535219546010639,0.535243974653543,0.000791828601683808,0.000767399958779724
0.28,0.534130004603282,0.533316731718244,0.53335840121521,0.000813272885037741,0.000771603388072029
0.29,0.51700832658285,0.516360221125727,0.516391920389295,0.000648105457123793,0.000616406193554853
0.3,0.460714605698705,0.460298519621416,0.460304763693452,0.000416086077289157,0.000409842005253069
0.31,0.36219136059861,0.361914872172038,0.361899560448605,0.000276488426571853,0.000291800150004351
0.32,0.245934634650927,0.245594550570144,0.245578242343943,0.000340084080782704,0.000356392306984171
0.33,0.154461825014867,0.153854262006794,0.153862621625628,0.000607563008072826,0.000599203389238911
0.34,0.126869616633537,0.125901470977672,0.125951163511884,0.000968145655864672,0.000918453121652119
0.35,0.176926836092332,0.175668180513717,0.175757749673783,0.00125865557861493,0.00116908641854835
0.36,0.283038051277687,0.281687824455643,0.281798245312586,0.00135022682204394,0.00123980596510043
0.37,0.396368278432983,0.395152994546842,0.39525730200055,0.00121528388614123,0.00111097643243274
0.38,0.463653438633417,0.462714415644071,0.462790996090579,0.000939022989346339,0.000862442542838182
0.39,0.453094121517075,0.452423669626308,0.452466056198756,0.00067045189076681,0.000628065318318827
0.4,0.369770989797221,0.369230096983106,0.369248275599306,0.000540892814115179,0.000522714197915275
0.41,0.252400624435794,0.251805817132427,0.251818829722428,0.000594807303367861,0.000581794713366057
0.42,0.153111636245723,0.152341621455484,0.152365965315302,0.00077001479023886,0.000745670930421216
0.43,0.110928604963844,0.109991956983305,0.110032365657675,0.000936647980538746,0.000896239306168514
0.44,0.132921159177127,0.131949125553011,0.131996724374193,0.000972033624115493,0.000924434802933471
0.45,0.19274737388595,0.191917702909472,0.191956245533837,0.000829670976477598,0.000791128352112869
0.46,0.246914841645031,0.246350197413655,0.246366538580997,0.000564644231376588,0.000548303064034639
0.47,0.259617299043865,0.259314905733247,0.259307564657073,0.000302393310617433,0.000309734386792215
0.48,0.2225908676552,0.22242187167081,0.22240271441857,0.000168995984389964,0.00018815323662974
0.49,0.159394839032616,0.159172967335144,0.159160977551655,0.000221871697471537,0.000233861480960718
0.5,0.112154187521017,0.111735185668369,0.111745783831737,0.000419001852647594,0.000408403689280121
0.51,0.118343136252058,0.11769995801647,0.117735879958877,0.000643178235587114,0.000607256293180369
0.52,0.190446557483366,0.189679059377416,0.189728016413391,0.000767498105950143,0.000718541069974821
0.53,0.309514296900301,0.308788390364426,0.308829049082042,0.000725906535874399,0.000685247818258905
0.54,0.435822089446109,0.43527197954677,0.435285242841765,0.000550109899338846,0.000536846604344166
0.55,0.530418983931258,0.530066237172908,0.530045867831998,0.000352746758349731,0.000373116099259052
0.56,0.575460414466081,0.575194404229293,0.575151306139306,0.000266010236788405,0.00030910832677522
0.57,0.582080528987209,0.581711520119904,0.581669328810483,0.000369008867304732,0.000411200176725357
0.58,0.581608394143618,0.580965305769747,0.580949535214292,0.000643088373870837,0.000658858929325712
0.59,0.605250598283984,0.604271483387872,0.604297859555246,0.000979114896111466,0.000952738728737912
0.6,0.663804636979656,0.662571882490492,0.662639865499828,0.00123275448916382,0.00116477147982785
0.61,0.738997675315132,0.737699456636749,0.737794142398814,0.0012982186783832,0.00120353291631836
0.62,0.791656678569262,0.790495245990975,0.790596378822409,0.00116143257828671,0.00106029974685251
0.63,0.782613527398743,0.781708543817262,0.781801659507885,0.000904983581481056,0.00081186789085741
0.64,0.695121532539646,0.694458402176912,0.694542120399172,0.000663130362734909,0.000579412140474855
0.65,0.546503982783831,0.545952439509553,0.546038122651719,0.000551543274278088,0.000465860132112361
0.66,0.382363663683619,0.381754420000163,0.381858584356648,0.00060924368345544,0.000505079326971025
0.67,0.25593741330978,0.255154558634918,0.255288303495968,0.000782854674862277,0.000649109813811388
0.68,0.203103383676624,0.20214329075742,0.202304535485466,0.000960092919203875,0.000798848191157303
0.69,0.225896873262491,0.224863758473194,0.225036477619403,0.00103311478929771,0.000860395643088652
0.7,0.292931539595225,0.291974546745599,0.292135384746917,0.000956992849626304,0.000796154848308361
0.71,0.356272702273931,0.35550051008441,0.355629220821626,0.000772192189520959,0.000643481452304084
0.72,0.375802283778117,0.375222197729851,0.375310398911103,0.000580086048266482,0.000491884867014902
0.73,0.338444006269435,0.337957904339608,0.33801166719411,0.000486101929827398,0.000432339075325305
0.74,0.262638672924253,0.262096503584432,0.262131696908471,0.000542169339821597,0.000506976015782368
0.75,0.186440737846266,0.185721003944325,0.18575420016989,0.0007197339019408,0.000686537676376414
0.76,0.146213920394119,0.145286626058526,0.145326651637984,0.000927294335593715,0.000887268756134874
0.77,0.157559464984834,0.156497564349197,0.156542244932822,0.00106190063563755,0.0010172200520121
0.78,0.208448759972294,0.207383025413234,0.207422684226436,0.00106573455905923,0.00102607574585722
0.79,0.267615330025043,0.266658726110269,0.266684213096649,0.00095660391477459,0.000931116928394204
0.8,0.302940593483703,0.302124681077371,0.302135212360937,0.000815912406332053,0.000805381122765736
0.81,0.299355023957584,0.298613849371405,0.298620066224036,0.000741174586178839,0.000734957733548258
0.82,0.266402672261434,0.265613126745353,0.265633441042956,0.000789545516080792,0.000769231218477606
0.83,0.231597173572498,0.230653542911788,0.230705551301575,0.000943630660709571,0.000891622270922626
0.84,0.223655719781555,0.222537149734481,0.222628642345896,0.00111857004707316,0.00102707743565866
0.85,0.255249408995049,0.254042555944666,0.254166933825574,0.00120685305038298,0.00108247516947529
0.86,0.315055388188644,0.313918589843663,0.314057195480653,0.00113679834498176,0.000998192707991619
0.87,0.373631909667556,0.372718710353799,0.372848927560857,0.000913199313756385,0.000782982106698582
0.88,0.399908266651264,0.399290070589596,0.399395031738988,0.000618196061667742,0.000513234912275895
0.89,0.3791474118506,0.378775697808928,0.378850656695168,0.0003717140416723,0.000296755155432094
0.9,0.322342816825511,0.322070525180948,0.322122802225971,0.000272291644563327,0.000220014599540408
0.91,0.261627283753641,0.261277969418688,0.26132082925193,0.000349314334952389,0.000306454501710629
0.92,0.233873397840694,0.233322119961146,0.233366132070625,0.000551277879547812,0.000507265770069487
0.93,0.261119281023324,0.260343923039664,0.260390585779488,0.000775357983660352,0.000728695243836286
0.94,0.338266764421082,0.337344994364082,0.337386049655178,0.000921770056999727,0.000880714765904012
0.95,0.434701089324937,0.433757292899305,0.433779995044158,0.000943796425632359,0.000921094280779244
0.96,0.509125015321144,0.508257550796653,0.508252906329977,0.000867464524491601,0.000872108991167186
0.97,0.529933473767301,0.529161781459524,0.529131190565675,0.00077169230777685,0.000802283201626341
0.98,0.490584672539191,0.48984367520855,0.489800301271438,0.000740997330640314,0.000784371267752659
0.99,0.412134851986345,0.411317723586937,0.411281772686942,0.000817128399407951,0.00085307929940287
1,0.331893419405022,0.330917661388436,0.330908003503832,0.000975758016585893,0.000985415901189335
1.01,0.28437417458282,0.283234044442207,0.283260504934339,0.00114013014061337,0.00111366964848175
1.02,0.284549690380793,0.283326417793251,0.283386621884772,0.00122327258754173,0.00116306849602121
1.03,0.32190985045642,0.320734730029828,0.320816880825543,0.00117512042659174,0.00109296963087746
1.04,0.36790337398213,0.366894587722742,0.366984385089332,0.00100878625938838,0.000918988892798234
1.05,0.392247632084072,0.391455506547423,0.391543288930984,0.000792125536649479,0.000704343153088705
1.06,0.379117034920847,0.378507081729999,0.378591317352348,0.000609953190848112,0.000525717568498674
1.07,0.334664378339503,0.334146163853359,0.334231562125987,0.000518214486144697,0.000432816213515985
1.08,0.282308581553014,0.281793099762007,0.281884655395361,0.0005154817910068,0.000423926157653409
1.09,0.248935051340882,0.248387755376317,0.248484308255591,0.000547295964565625,0.000450743085291472
1.1,0.249942382792377,0.249401748234629,0.249492915992766,0.000540634557747832,0.000449466799611054
1.11,0.281401649930424,0.280952461855709,0.281020951541726,0.000449188074715556,0.000380698388698142
1.12,0.323410526952804,0.323126346799617,0.323154701031426,0.000284180153186264,0.000255825921377184
1.13,0.352411328270862,0.352297996928958,0.352276385843291,0.000113331341903777,0.000134942427571116
1.14,0.355295091136205,0.355267202879071,0.355198252509207,2.78882571335681e-05,9.6838626997553e-05
1.15,0.337220262681855,0.337125267044225,0.337023437580155,9.4995637629991e-05,0.000196825101699827
1.16,0.318667348995247,0.318346633182614,0.318232491511204,0.000320715812633265,0.000434857484043483
1.17,0.323306658201779,0.32266322005238,0.322555563832134,0.000643438149398601,0.0007510943696446
1.18,0.363427705532658,0.362466360029141,0.362376157599144,0.000961345503517341,0.00105154793351453
1.19,0.431129961433586,0.429950271050507,0.429879275992191,0.00117969038307858,0.00125068544139512
1.2,0.500416817723241,0.499163381209522,0.49910769463205,0.00125343651371806,0.00130912309119074
1.21,0.539436892720477,0.538233239093097,0.538189440177869,0.00120365362737929,0.00124745254260772
1.22,0.526582010627229,0.525481805514977,0.525451974661574,0.00110020511225173,0.00113003596565431
1.23,0.461973109755891,0.460952076708485,0.460944764328094,0.00102103304740608,0.00102834542779673
1.24,0.368215363136356,0.367205127299918,0.367231642556297,0.00101023583643806,0.0009837205800593
1.25,0.279915201481979,0.278858222274,0.278926247589543,0.00105697920797859,0.00098895389243614
1.26,0.227320916124967,0.226215457359932,0.226323507765878,0.00110545876503534,0.000997408359089236
1.27,0.222459511335295,0.221370277600213,0.221506115117283,0.00108923373508252,0.000953396218011798
1.28,0.254733732435884,0.253763302610044,0.253907328026284,0.000970429825839503,0.000826404409599635
1.29,0.297919485144068,0.297157163549963,0.297289184205647,0.00076232159410472,0.000630300938420758
1.3,0.324573202042214,0.324049761772312,0.324155788233012,0.000523440269902642,0.000417413809202072
1.31,0.320160456364984,0.319833322544612,0.319909099954999,0.000327133820371084,0.000251356409984971
1.32,0.289644803732628,0.289421038785748,0.28947081081406,0.000223764946879534,0.0001739929185684
1.33,0.253494975662756,0.253278628076244,0.253310171358185,0.000216347586512622,0.000184804304570851
1.34,0.235742156596019,0.235479526676209,0.235498406761501,0.000262629919809965,0.000243749834518081
1.35,0.250797616667065,0.250495735299744,0.2505020086648,0.000301881367320567,0.000295608002264358
1.36,0.296105987907829,0.295814907591638,0.29580401636815,0.000291080316190684,0.000301971539678869
1.37,0.354283541622368,0.354053338339237,0.354020548838145,0.000230203283131003,0.000262992784223259
1.38,0.403129561207532,0.402967057372415,0.402912795102318,0.000162503835117012,0.00021676610521415
1.39,0.427691877014867,0.427542325994962,0.42747523825173,0.000149551019904604,0.000216638763137322
1.4,0.427660824421959,0.427426081944003,0.427361880081311,0.000234742477955019,0.000298944340647311
1.41,0.416164095003652,0.415748667941838,0.415705086022852,0.000415427061813911,0.000459008980800035
1.42,0.410922068133009,0.410282847118078,0.410273157214192,0.000639221014931357,0.000648910918817081
1.43,0.422978427428412,0.42215132962189,0.422179644762476,0.000827097806521848,0.000798782665935915
1.44,0.449516407521281,0.448604974171816,0.448665636339142,0.000911433349464696,0.000850771182139165
1.45,0.47493193390962,0.474062787971332,0.474144000358358,0.000869145938287297,0.00078793355126211
1.46,0.47968322527593,0.478950574618236,0.479040252821973,0.000732650657693512,0.000642972453956503
1.47,0.452046955506352,0.451473871801203,0.451564622781756,0.000573083705149857,0.000482332724596635
1.48,0.39619693809897,0.395732140091854,0.39582287709659,0.000464798007116352,0.000374061002379689
1.49,0.331923119529024,0.331473393637229,0.331567004573223,0.000449725891795705,0.000356114955801401
1.5,0.285795188105578,0.285275349284191,0.285374003875564,0.000519838821387064,0.000421184230014138
1.51,0.278215575646172,0.277589590364084,0.277690526834903,0.000625985282088293,0.000525048811268969
1.52,0.313093907679332,0.312386581257813,0.312480896788171,0.000707326421519772,0.000613010891161225
1.53,0.375577549897732,0.37485258322475,0.374927862096013,0.000724966672981775,0.000649687801718868
1.54,0.439087653458485,0.438405899662645,0.438451383685903,0.000681753795840179,0.000636269772581577
1.55,0.478072653574738,0.477454417042642,0.477466011284862,0.000618236532096084,0.000606642289875337
1.56,0.479965787309557,0.479377895179856,0.479360360920198,0.000587892129701284,0.000605426389358954
1.57,0.450341273473686,0.449715461088705,0.449680627633853,0.000625812384980995,0.00066064583983233
1.58,0.408887727159469,0.408159557234398,0.408121471973073,0.000728169925070632,0.000766255186395448
1.59,0.378597286409792,0.37774380374785,0.377713309023445,0.000853482661942184,0.000883977386346935
1.6,0.37397173933052,0.373027164381566,0.373008610522367,0.000944574948953669,0.000963128808153246
1.61,0.394322105604022,0.393363223974646,0.393354808060444,0.000958881629376074,0.000967297543577217
1.62,0.425330686036578,0.424440250089612,0.424437492537529,0.000890435946966084,0.000893193499049427
1.63,0.447586000372006,0.44681427124619,0.446814484383401,0.000771729125815246,0.000771515988605087
1.64,0.447200538453322,0.446545704153557,0.446550854094576,0.000654834299764762,0.000649684358745461
1.65,0.422761948900603,0.422179396536714,0.422195732007642,0.000582552363889155,0.00056621689296088
1.66,0.385114168604056,0.384548499330133,0.384583165660836,0.000565669273923042,0.000531002943219505
1.67,0.350504820518863,0.349925940387493,0.349982498170883,0.000578880131370196,0.000522322347979776
1.68,0.331229580044331,0.33065202838657,0.33072743091397,0.000577551657761466,0.00050214913036134
1.69,0.329115444511764,0.328589468851831,0.328674285964242,0.000525975659932343,0.00044115854752147
1.7,0.33541757007482,0.334996181896594,0.335078117056502,0.000421388178226068,0.000339453018318669
1.71,0.336999346678267,0.336699116498377,0.336768096296877,0.00030023017989006,0.000231250381390269
1.72,0.325101903216759,0.324879225692284,0.324931497993956,0.000222677524475579,0.000170405222803427
1.73,0.30155470296716,0.301311518025818,0.301350719804092,0.000243184941341734,0.000203983163067634
1.74,0.27871780036391,0.278335440303096,0.27837019295591,0.000382360060814546,0.000347607408000605
1.75,0.27296714884234,0.272352272488186,0.272391665225855,0.000614876354154026,0.000575483616485073
1.76,0.295188897273711,0.29430916575818,0.294358533751575,0.000879731515531446,0.000830363522136779
1.77,0.343523658888542,0.342416157396296,0.342475308666905,0.00110750149224581,0.00104835022163768
1.78,0.402515130573852,0.401264584132971,0.401329239855324,0.00125054644088102,0.00118589071852804
1.79,0.449445454587531,0.448144512726206,0.448209967231406,0.00130094186132496,0.00123548735612516
1.8,0.464796753000382,0.463509035754903,0.463573865759983,0.00128771724547894,0.00122288724039926
1.81,0.441530724789775,0.440274710789909,0.440342388723807,0.00125601399986619,0.0011883360659678
1.82,0.388430908979894,0.387190819086313,0.387268275863913,0.00124008989358104,0.00116263311598097
1.83,0.325807980277951,0.32456317036161,0.324657045632768,0.00124480991634129,0.00115093464518373
1.84,0.275799360937879,0.274554244073278,0.274666835248977,0.0012451168646006,0.0011325256889011
1.85,0.252223504278962,0.251020566731452,0.251147661741868,0.00120293754750961,0.0010758425370932
1.86,0.255060913484601,0.253969350960997,0.254101126569816,0.00109156252360454,0.000959786914785488
1.87,0.272116634383642,0.271202854603616,0.271327399272122,0.000913779780026436,0.00078923511152007
1.88,0.286647743934946,0.285943923725585,0.286051582266255,0.000703820209360884,0.000596161668690365
1.89,0.286721124116,0.286208870797613,0.286295232370035,0.000512253318386668,0.000425891745965523
1.9,0.271362927742179,0.270980620339545,0.271046763362692,0.000382307402633675,0.000316164379487338
1.91,0.25046904197345,0.250138442859421,0.250188559926266,0.000330599114028718,0.000280482047184338
1.92,0.238871493914735,0.238528914179127,0.238566838329524,0.000342579735607418,0.000304655585210645
1.93,0.248031128786346,0.247646402915483,0.247673089662922,0.0003847258708638,0.000358039123424664
1.94,0.279926845900591,0.279500614253401,0.279514028154852,0.000426231647189856,0.000412817745738869
1.95,0.326316810239325,0.325859024617628,0.325856482521289,0.000457785621696571,0.000460327718035447
1.96,0.37349339482681,0.372996661455872,0.372978268840333,0.000496733370938252,0.000515125986477294
1.97,0.409647850169067,0.409072302290168,0.40904345790762,0.000575547878899518,0.000604392261447428
1.98,0.430637315131082,0.429917456295901,0.429888850966184,0.00071985883518072,0.000748464164897655
1.99,0.440984513193117,0.44005628196725,0.440041132895224,0.000928231225867382,0.000943380297892982
2,0.449713984321959,0.448548783312999,0.448558514392652,0.00116520100896028,0.00115546992930676
2.01,0.463573838770109,0.462201702776225,0.462242116171825,0.00137213599388419,0.00133172259828396
2.02,0.481674584537794,0.480183554985618,0.480253299342341,0.0014910295521765,0.00142128519545359
2.03,0.49478581485141,0.493296391131019,0.493388355440846,0.0014894237203909,0.00139745941056413
2.04,0.48991365151187,0.488539682579437,0.488644467042857,0.00137396893243286,0.0012691844690127
2.05,0.457784739579074,0.456598755647016,0.456708376417189,0.00118598393205821,0.00107636316188509
2.06,0.399138758673839,0.398157135054731,0.398267121067408,0.000981623619108307,0.000871637606431774
2.07,0.326236865281859,0.325429879996266,0.325538888858429,0.000806985285593254,0.000697976423429503
2.08,0.258471544817579,0.257790881513729,0.257898354066465,0.000680663303850249,0.00057319075111395
2.09,0.214088436722918,0.21349654920366,0.213599981257475,0.000591887519258066,0.0004884554654426
2.1,0.202127889695758,0.201613960240401,0.201707533809645,0.000513929455356804,0.000420355886112694
2.11,0.218641207891781,0.218216698933535,0.218292216463102,0.000424508958245445,0.000348991428679085
2.12,0.249062158139697,0.248740485523913,0.248790241810876,0.000321672615783641,0.000271916328821203
2.13,0.275472982111303,0.275246358424339,0.275266485623477,0.000226623686963578,0.000206496487825614
2.14,0.285050987981092,0.284878539130322,0.284871064076229,0.000172448850770113,0.000179923904863044
2.15,0.275487417393741,0.275301958792054,0.275274469003026,0.00018545860168645,0.000212948390715062
2.16,0.254853347380966,0.2545836163199,0.254546674710044,0.000269731061065259,0.000306672670921382
2.17,0.236317354316528,0.235913923964004,0.235877525281465,0.00040343035252341,0.000439829035063177
2.18,0.230732233995506,0.230183428866652,0.230154235920429,0.000548805128854107,0.000577998075076525
2.19,0.241047319990582,0.240377118998911,0.240357728482137,0.000670200991671116,0.000689591508445692
2.2,0.261334749032761,0.260584646289485,0.260574994325435,0.000750102743276138,0.000759754707325588
2.21,0.280636605048125,0.279842132587206,0.279841987941357,0.000794472460919238,0.00079461710676848
2.22,0.28926783338874,0.288443126897023,0.288454066032678,0.000824706491716565,0.000813767356062089
2.23,0.284018756330073,0.283157735479056,0.283183340086815,0.00086102085101647,0.000835416243258114
2.24,0.269478581548141,0.268571715664017,0.268615779378431,0.000906865884123587,0.000862802169709853
2.25,0.254956878271079,0.254013430168519,0.254077128473955,0.000943448102560585,0.000879749797124518
2.26,0.248937778312913,0.247999883319476,0.248079509819307,0.00093789499343741,0.000858268493606207
2.27,0.254310572028239,0.253449509079351,0.253536157978894,0.000861062948887825,0.000774414049344307
2.28,0.267089388849812,0.266383832630698,0.26646543019133,0.00070555621911389,0.000623958658481472
2.29,0.279295480962163,0.278801338494582,0.278866218567445,0.000494142467581449,0.000429262394718133
2.3,0.28428323657973,0.28400960267353,0.2840500258936,0.000273633906199333,0.000233210686130081
2.31,0.281379663863501,0.281282822025946,0.281296871633264,9.68418375550395e-05,8.27922302368833e-05
2.32,0.277057819540119,0.277056425851395,0.277047546803009,1.39368872437151e-06,1.02727371103506e-05
2.33,0.281783418423425,0.281787649747802,0.281762279910108,4.23132437726847e-06,2.11385133171982e-05
2.34,0.304104664316533,0.304045575611749,0.304010221290593,5.908870478466e-05,9.44430259403606e-05
2.35,0.345161397538391,0.345007313696679,0.344966581672326,0.000154083841712782,0.000194815866065456
2.36,0.396682442251708,0.396436411094162,0.396392867408064,0.000246031157546234,0.000289574843644724
2.37,0.443760339192598,0.443442543025719,0.443398195532541,0.000317796166879103,0.000362143660056935
2.38,0.471185891985776,0.470812218644702,0.470770507169152,0.000373673341074188,0.000415384816624342
2.39,0.470228825655736,0.469797818170196,0.46976473302256,0.000431007485540091,0.000464092633176205
2.4,0.44247561948086,0.441970489125391,0.441953953085317,0.000505130355469063,0.000521666395543796
2.41,0.398825805685031,0.398229335344347,0.398236979553851,0.000596470340683664,0.000588826131179165
2.42,0.354212421794899,0.35352530683269,0.353561695335322,0.000687114962209134,0.000650726459577589
2.43,0.320753659621447,0.320005030379001,0.320069736726557,0.000748629242446286,0.000683922894889832
2.44,0.302751789080784,0.301995156150026,0.302082683537107,0.000756632930757728,0.000669105543677162
2.45,0.29589444724323,0.295190487997719,0.295292081356687,0.000703959245511199,0.000602365886543776
2.46,0.290780278731384,0.290175177109263,0.290281615367211,0.000605101622121296,0.000498663364173091
2.47,0.278683496390256,0.278193968353002,0.278297963919136,0.000489528037254106,0.000385532471119998
2.48,0.2564406624166,0.256053091548615,0.256150201823794,0.000387570867985521,0.000290460592806296
2.49,0.227983401793399,0.22766678906043,0.227754598898513,0.000316612732968236,0.000228802894885388
2.5,0.201948728160738,0.201673710004441,0.20175000316676,0.000275018156296797,0.000198724993977606
2.51,0.186911223766852,0.186664319611809,0.186725499575464,0.000246904155042665,0.000185724191387571
2.52,0.186963265591454,0.186748442541231,0.186789298828978,0.000214823050223079,0.000173966762475997
2.53,0.200023594770587,0.199850540496952,0.199865681890229,0.000173054273634954,0.000157912880358435
2.54,0.219627248911119,0.219493395577497,0.219479711484348,0.000133853333621509,0.000147537426770622
2.55,0.238975007530986,0.23885214439413,0.238811032178976,0.000122863136855694,0.000163975352009987
2.56,0.25479506217956,0.2546292132941,0.254567359177333,0.000165848885460396,0.000227703002227242
2.57,0.268752822576827,0.268479083117936,0.268407280035505,0.00027373945889142,0.000345542541322075
2.58,0.285606833737577,0.285172794148374,0.285103249551883,0.000434039589202517,0.000503584185694406
2.59,0.309215546853916,0.30860210879086,0.308545425346232,0.000613438063056193,0.000670121507684696
2.6,0.33877991901476,0.338009301278867,0.337972425341375,0.000770617735892709,0.00080749367338484
2.61,0.367642720225957,0.366769740821677,0.36675562352637,0.000872979404279828,0.000887096699586643
2.62,0.38558390361081,0.384674883145822,0.384683694785981,0.000909020464987476,0.000900208824828441
2.63,0.383605774565076,0.382715314352612,0.382746282659307,0.000890460212463862,0.000859491905769005
2.64,0.358758063530765,0.357914492038838,0.357967202949413,0.000843571491926709,0.000790860581351194
2.65,0.31640908497873,0.315614400437768,0.315688811117203,0.000794684540961765,0.000720273861526621
2.66,0.268621711369209,0.267864132152603,0.267959356812472,0.00075757921660613,0.00066235455673691
2.67,0.22928610576108,0.228557000040176,0.228669685465049,0.000729105720904177,0.000616420296031595
2.68,0.20834072024647,0.207645999481728,0.207769393636854,0.000694720764741724,0.000571326609616118
2.69,0.207891858032382,0.207251594848838,0.207376075279413,0.00064026318354482,0.000515782752969735
2.7,0.222072027963659,0.221508931576795,0.221623988075281,0.000563096386863998,0.000448039888378077
2.71,0.240575670436162,0.240099315034932,0.240196195093113,0.000476355401230449,0.000379475343048719
2.72,0.253977699238412,0.25357368888586,0.253647539783533,0.000404010352552386,0.000330159454878909
2.73,0.258123409304746,0.257753852683766,0.257804429658124,0.000369556620980427,0.000318979646622364
2.74,0.255474131146683,0.25508955521728,0.255120279969031,0.000384575929402331,0.000353851177651798
2.75,0.252949247182986,0.252505886736443,0.252521848860396,0.000443360446542418,0.000427398322589423
2.76,0.257624046118113,0.257097684006282,0.257103650638503,0.000526362111831269,0.000520395479609748
2.77,0.272669231868755,0.272058869154971,0.272058263846368,0.000610362713783119,0.000610968022386749
2.78,0.295646054531667,0.294966411736445,0.294961615169196,0.000679642795222646,0.000684439362471589
2.79,0.319899766239121,0.319167747678617,0.319161302678346,0.000732018560503367,0.000738463560774283
2.8,0.338099393152057,0.337322798973351,0.337318592957665,0.000776594178706513,0.000780800194392306
2.81,0.345874430557481,0.345049663124731,0.345053186116084,0.000824767432749896,0.00082124444139664
2.82,0.343566072466649,0.342686237020386,0.342703551430569,0.0008798354462623,0.000862521036079311
2.83,0.335260078682606,0.334328696559784,0.334364505886375,0.000931382122822233,0.000895572796231092
2.84,0.325831875379689,0.324873842167278,0.324929596221841,0.000958033212411169,0.000902279157847574
2.85,0.317835398875626,0.316897845791948,0.316970868470458,0.000937553083677989,0.000864530405168262
2.86,0.310104137745783,0.309245001478048,0.309329145082544,0.000859136267735039,0.000774992663238938
2.87,0.298903700682671,0.298172346626368,0.298259921814267,0.000731354056303479,0.000643778868403944
2.88,0.280968919851367,0.280387604708002,0.280471709089452,0.000581315143364902,0.00049721076191489
2.89,0.256623887575622,0.256178809564658,0.256255009838677,0.000445078010964106,0.00036887773694555
2.9,0.231060151366477,0.230706316503387,0.230773010008902,0.00035383486308968,0.00028714135757435
2.91,0.212816639919951,0.212494128568385,0.212551613816054,0.000322511351565191,0.000265026103897031
2.92,0.210042705280015,0.209696600622574,0.209745543638988,0.000346104657441365,0.000297161641027693
2.93,0.226394529479583,0.225989469577465,0.226029717348778,0.000405059902117227,0.000364812130804831
2.94,0.258716673920919,0.258240258189392,0.25827069290617,0.000476415731527624,0.00044598101474902
2.95,0.297815103109614,0.297270372958964,0.297289873926573,0.00054473015065043,0.000525229183040821
2.96,0.332071801561104,0.331464511418703,0.331473442816866,0.000607290142401018,0.00059835874423797
2.97,0.352201544493557,0.351530100543571,0.351531424624653,0.000671443949986139,0.000670119868904695
2.98,0.354869508981462,0.354123298813892,0.354122593099886,0.000746210167570427,0.000746915881576549
2.99,0.343474687513246,0.342641401259559,0.342645631429937,0.000833286253686893,0.000829056083308632
3,0.325843375839348,0.324920711712542,0.324936265556264,0.000922664126805528,0.000907110283083379
3.01,0.310112479820135,0.309117162753614,0.309148033464904,0.000995317066521728,0.00096444635523163
3.02,0.300920898293291,0.299889472681482,0.29993639243479,0.00103142561180847,0.000984505858500739
3.03,0.297757235830284,0.29673766650329,0.296798490358511,0.00101956932699471,0.000958745471773603
3.04,0.296111392402816,0.295149532538129,0.295220535674856,0.000961859864686887,0.000890856727959799
3.05,0.290604728011724,0.289732412943267,0.28980973525482,0.000872315068456919,0.000794992756903867
3.06,0.278307161561749,0.277537619968257,0.277618095199601,0.000769541593492296,0.000689066362148605
3.07,0.260473338245989,0.259805431380623,0.259886458176031,0.00066790686536633,0.000586880069957607
3.08,0.241885336884587,0.241313204025344,0.241391911595363,0.000572132859243291,0.000493425289224414
3.09,0.228324370816434,0.227846127247368,0.227918525153461,0.000478243569065423,0.000405845662972637
3.1,0.22367458028278,0.22329441127658,0.223355248283448,0.00038016900620072,0.000319331999332456
3.11,0.228272648083841,0.227994586623048,0.228038257038264,0.000278061460793483,0.000234391045576932
3.12,0.239332204960685,0.239148896683068,0.23917113498707,0.000183308277617505,0.000161069973615618
3.13,0.253056631415171,0.252939700189571,0.252939322517595,0.00011693122560047,0.000117308897576662
3.14,0.267096825894303,0.266995191782072,0.266975040678059,0.000101634112230131,0.000121785216243286
3.15,0.281842437379012,0.28169116472628,0.281657752146815,0.000151272652732293,0.000184685232197057
3.16,0.299739473266557,0.299476394780785,0.299438342778077,0.000263078485772228,0.000301130488479351
3.17,0.323000728124364,0.322584001994604,0.322549935915662,0.000416726129760459,0.0004507922087022
3.18,0.351055198332512,0.350474261067971,0.350451030516608,0.000580937264541503,0.000604167815904444
3.19,0.379313202770025,0.378588643988531,0.3785805265801,0.000724558781493745,0.000732676189924397
3.2,0.400163091597806,0.399336198268554,0.399345207945364,0.000826893329252176,0.000817883652441898
3.21,0.405912277936577,0.405029678346402,0.405056542228851,0.00088259959017517,0.000855735707725569
3.22,0.392290398800057,0.391391022968467,0.391436101195682,0.000899375831589944,0.000854297604374887
3.23,0.360744553391347,0.359854226502922,0.359917769623157,0.000890326888425219,0.000826783768190675
3.24,0.318298674661321,0.317433224909542,0.31751481148211,0.000865449751779657,0.00078386317921092
3.25,0.274947453577748,0.274120677224529,0.274218195070441,0.000826776353218261,0.000729258507306485
3.26,0.23978602828693,0.239016600924139,0.239125441211429,0.000769427362791286,0.000660587075501817
3.27,0.21769888686157,0.217011420855167,0.217124480495442,0.000687466006403098,0.000574406366128044
3.28,0.208126559175944,0.207545722473467,0.207654402043235,0.000580836702476717,0.000472157132708706
3.29,0.206365485655924,0.205906282022649,0.206002149384398,0.000459203633274619,0.000363336271525655
3.3,0.206595698443499,0.206255346788779,0.206331791926208,0.000340351654720183,0.000263906517290913
3.31,0.205024143829478,0.204780243649723,0.20483346138436,0.000243900179755119,0.000190682445118662
3.32,0.201577267088278,0.201393579085612,0.20142257142876,0.000183688002665439,0.000154695659517479
3.33,0.19941781963683,0.199254925754492,0.199260717132155,0.000162893882338172,0.000157102504674711
3.34,0.202727689345457,0.202553277597616,0.202537910828199,0.000174411747840941,0.000189778517258377
3.35,0.214067997036664,0.213861909684357,0.21382783872516,0.000206087352307982,0.00024015831150484
3.36,0.232758053226804,0.232510286349554,0.232460484689,0.000247766877249839,0.000297568537803189
3.37,0.255073722621608,0.254777554007055,0.254716185222207,0.000296168614552339,0.000357537399400254
3.38,0.276033515399622,0.275678644162649,0.275611758035374,0.000354871236972421,0.000421757364247988
3.39,0.291692237031704,0.291262738268595,0.291198376303329,0.000429498763108493,0.000493860728374207
3.4,0.300650709323776,0.300129774628742,0.300077141129953,0.000520934695034059,0.000573568193823482
3.41,0.304005966864128,0.303385366689029,0.30335320276981,0.000620600175099018,0.000652764094318248
3.42,0.303897391366612,0.303186577005023,0.303181308860088,0.000710814361588985,0.000716082506523219
3.43,0.301617274318078,0.300846717793613,0.300871106101873,0.000770556524465393,0.000746168216205545
3.44,0.296492799509717,0.295708783073253,0.295761594608959,0.000784016436463419,0.000731204900757898
3.45,0.286281193749571,0.285533466529696,0.285610229919034,0.000747727219875427,0.000670963830537052
3.46,0.268916371681762,0.268243693141061,0.268338127159348,0.000672678540701077,0.000578244522413396
3.47,0.244614263030917,0.244033971566514,0.244139427673405,0.000580291464402721,0.000474835357512138
3.48,0.21705750992058,0.216563320548364,0.216673677403715,0.000494189372215265,0.000383832516864524
3.49,0.192812045580653,0.192380320357992,0.192490139043233,0.000431725222660967,0.00032190653742023
3.5,0.179056881479706,0.178657690908006,0.178761874814966,0.000399190571699654,0.000295006664739472
3.51,0.18063706891138,0.180244465463813,0.180337931002576,0.000392603447566253,0.00029913790880351
3.52,0.197874151264762,0.197471089389263,0.197548906799353,0.000403061875498989,0.000325244465408991
3.53,0.226249831919156,0.225826429121222,0.225884572749411,0.000423402797933708,0.000365259169744586
3.54,0.258172884324513,0.257720411197017,0.257756850299838,0.000452473127495578,0.000416034024674605
3.55,0.286014033737236,0.285519176640267,0.285534771359385,0.000494857096969115,0.000479262377851619
3.56,0.30497907991947,0.304422562172578,0.304421254906802,0.000556517746891361,0.000557825012668101
3.57,0.314499918883105,0.313860857454855,0.313848956976616,0.000639061428249876,0.000650961906489278
3.58,0.317589672274171,0.31685364846773,0.316838429509733,0.000736023806441555,0.000751242764438609
3.59,0.31862598262685,0.317792600464643,0.317780759083641,0.000833382162206353,0.000845223543208762
3.6,0.320769379505621,0.319855252567725,0.31985180120429,0.000914126937895887,0.000917578301330546
3.61,0.324322605818196,0.323358105017314,0.323366043059404,0.000964500800881951,0.000956562758792023
3.62,0.326769118048389,0.325790469285696,0.32581116302818,0.00097864876269288,0.000957955020209011
3.63,0.324319243465062,0.323359881564691,0.323393748639302,0.000959361900371103,0.000925494825760376
3.64,0.314030486567445,0.313115698303088,0.313162693810812,0.000914788264356869,0.000867792756632291
3.65,0.295344902643428,0.294491703864952,0.294551292331354,0.000853198778475617,0.0007936103120742
3.66,0.27028937111742,0.269510462067797,0.26958111932488,0.000778909049623355,0.000708251792540582
3.67,0.242363835782073,0.241672115854986,0.241750733930628,0.000691719927087386,0.000613101851445114
3.68,0.214856475108223,0.214266306280241,0.214347987757548,0.000590168827981741,0.000508487350674935
3.69,0.18958558497243,0.189108953884885,0.189187514850742,0.000476631087545476,0.000398070121687549
3.7,0.166751044378122,0.166389917930346,0.166459059103081,0.000361126447775167,0.000291985275041068
3.71,0.145882623005208,0.145621384685065,0.145676131690992,0.000261238320142437,0.00020649131421574
3.72,0.127203235276044,0.127005669132375,0.127043517940516,0.000197566143668754,0.000159717335527748
3.73,0.112465671233773,0.112279137346172,0.11230045842773,0.00018653388760112,0.000165212806042883
3.74,0.104620068212017,0.104386183320435,0.1043937765673,0.000233884891581645,0.000226291644716603
3.75,0.106360011140475,0.106028017105974,0.10602609146157,0.00033199403450089,0.000333919678905004
3.76,0.118289530003263,0.117827212338224,0.117820292230325,0.000462317665039166,0.000469237772937767
3.77,0.137756443789265,0.137154619972059,0.137146843114051,0.000601823817206526,0.000609600675214039
3.78,0.159125827943815,0.158395443270284,0.158390442442147,0.000730384673531204,0.000735385501668795
3.79,0.175550967005784,0.174715154267734,0.174716363873511,0.000835812738050057,0.000834603132273321
3.8,0.181513474778796,0.180598882971913,0.180609872090265,0.000914591806882886,0.000903602688531485
3.81,0.174968644450962,0.174000014028155,0.174024447947565,0.000968630422807482,0.000944196503397721
3.82,0.158084403177341,0.157084067576974,0.157125133516901,0.00100033560036772,0.000959269660440631
3.83,0.136231191846448,0.135222235308744,0.135281702590047,0.00100895653770372,0.000949489256401509
3.84,0.115722982648159,0.114732781553953,0.114810116487494,0.000990201094205986,0.000912866160665091
3.85,0.101394277033689,0.100455117927302,0.100547101785122,0.00093915910638738,0.000847175248566659
3.86,0.0951302867687409,0.0942756097303203,0.0943766982644608,0.00085467703842057,0.000753588504280076
3.87,0.0959438101804116,0.095201272733187,0.0953045996752875,0.00074253744722462,0.000639210505124124
3.88,0.101395802044726,0.100780305424853,0.100878947787575,0.000615496619873215,0.000516854257151061
3.89,0.109503351224525,0.109013355587211,0.109101392183082,0.000489995637314278,0.000401959041442759
3.9,0.120096927706461,0.119715739740693,0.119788784038127,0.000381187965768096,0.000308143668334246
3.91,0.13494974153554,0.13465092897861,0.134706114222788,0.000298812556930705,0.000243627312752182
3.92,0.156691519702307,0.156445604030579,0.156481277286059,0.000245915671728186,0.000210242416248757
3.93,0.187159737880156,0.186938935271857,0.186954427270264,0.000220802608299348,0.000205310609891679
3.94,0.226098653423043,0.225877855943486,0.22587358103606,0.000220797479557167,0.000225072386983383
3.95,0.270874406984087,0.270628996483514,0.270606871356947,0.000245410500572973,0.000267535627140381
3.96,0.317289392781313,0.316992492202201,0.316956397317322,0.000296900579112025,0.000332995463991514
3.97,0.360985545670252,0.360607783995513,0.360563681082393,0.000377761674739074,0.000421864587859366
3.98,0.398649337140307,0.398162833951978,0.398118264791517,0.000486503188328935,0.000531072348790296
3.99,0.428410037203274,0.427795820629718,0.427758793334816,0.000614216573555926,0.000651243868458273
4,0.449339071571794,0.44859488321711,0.448572455979286,0.000744188354683983,0.00076661559250768
4.01,0.460508442896679,0.459653111618522,0.459650150113221,0.000855331278156179,0.000858292783458059
4.02,0.460333036366277,0.459404798849789,0.459423323763524,0.000928237516487906,0.000909712602752855
4.03,0.446751323917753,0.445800074043775,0.445839359561968,0.000951249873977655,0.0009119643557845
4.04,0.418285660905551,0.417361816552081,0.417419080610302,0.000923844353470649,0.000866580295248942
4.05,0.375456431915098,0.374600554682998,0.374671859444803,0.000855877232099844,0.00078457247029573
4.06,0.321728156222319,0.320964940421453,0.321045903635177,0.000763215800865857,0.000682252587141718
4.07,0.263320238522369,0.262658309435085,0.262744410668192,0.000661929087284352,0.000575827854177036
4.08,0.207755075523912,0.207191347093826,0.20727788855739,0.000563728430085897,0.000477186966522686
4.09,0.161663855404542,0.161189357770492,0.161271354105901,0.000474497634050108,0.000392501298640741
4.1,0.128783205597652,0.128387171752167,0.128459481865587,0.000396033845484617,0.000323723732065295
4.11,0.109030133457979,0.10870066968849,0.108758530701526,0.000329463769488281,0.000271602756452965
4.12,0.0990533037741482,0.0987752362592414,0.0988151042153298,0.000278067514906721,0.000238199558818333
4.13,0.0939716399734712,0.0937238661281984,0.0937442540063604,0.000247773845272761,0.000227385967110805
4.14,0.0894739284831571,0.0892288888903127,0.0892308389789513,0.000245039592844332,0.000243089504205748
4.15,0.0833321642080783,0.0830587967003187,0.0830457620607999,0.000273367507759553,0.000286402147278403
4.16,0.0757252598246728,0.0753947543856081,0.0753719198360626,0.000330505439064738,0.000353339988610243
4.17,0.0683881395185575,0.0679801431127437,0.0679534542226688,0.000407996405813835,0.000434685295888665
4.18,0.0631699799248434,0.0626765292039378,0.0626517943136496,0.000493450720905536,0.000518185611193822
4.19,0.0608188847764005,0.0602444591500262,0.0602267989347342,0.000574425626374296,0.000592085841666347
4.2,0.0606089831331722,0.0599670335155684,0.0599607311592967,0.000641949617603839,0.00064825197387551
4.21,0.0609211580609377,0.0602291815455064,0.0602377595569432,0.000691976515431292,0.000683398503994508
4.22,0.0603641923232733,0.059639946652046,0.0596661891562649,0.000724245671227329,0.000698003167008417
4.23,0.0587588275873748,0.0580193402087127,0.0580650492870771,0.000739487378662036,0.000693778300297682
4.24,0.0574297834067633,0.0566929535539258,0.056758433257319,0.000736829852837455,0.000671350149444284
4.25,0.0586719736347279,0.0579588492514089,0.0580423344570562,0.000713124383319025,0.000629639177671677
4.26,0.0647298723890863,0.0640650910296177,0.0641624524623741,0.000664781359468597,0.000567419926712207
4.27,0.0768875172291242,0.0762962992636126,0.0764012914825879,0.000591217965511578,0.00048622574653634
4.28,0.095173166357858,0.0946751852917074,0.0947802881628968,0.000497981066150524,0.000392878194961158
4.29,0.118799986240126,0.118402378626083,0.118500023423585,0.000397607614043186,0.000299962816540628
4.3,0.147016800275475,0.146709455707073,0.146793256769986,0.000307344568402063,0.000223543505489254
4.31,0.179789484050955,0.17954505935051,0.179610676810267,0.000244424700444557,0.000178807240687584
4.32,0.217822047326038,0.217601187945224,0.217646620864983,0.000220859380814259,0.000175426461054951
4.33,0.261811780395882,0.261571778698598,0.261597138741418,0.000240001697283998,0.000214641654463388
4.34,0.311301614446566,0.311005312238628,0.311012327045024,0.000296302207938137,0.000289287401542326
4.35,0.363780621752977,0.363402460500956,0.363394006854196,0.000378161252021059,0.000386614898781501
4.36,0.414620662991747,0.414148301307157,0.414128156515494,0.000472361684589917,0.000492506476253318
4.37,0.458043042401387,0.457475081138986,0.457447879493037,0.000567961262401107,0.000595162908350211
4.38,0.488784184987216,0.488126176022032,0.488097383644262,0.000658008965184309,0.000686801342953847
4.39,0.503749246605924,0.503010523137656,0.502986197352838,0.000738723468267644,0.000763049253085679
4.4,0.502910748537846,0.502103614739334,0.502089819096907,0.000807133798512383,0.000820929440939033
4.41,0.489048845015537,0.488189931954633,0.488191876001555,0.000858913060904631,0.000856969013982412
4.42,0.466470745477091,0.465582864844925,0.465604018092496,0.000887880632166105,0.000866727384594645
4.43,0.439315780586496,0.438428189159175,0.438469680394865,0.000887591427321088,0.000846100191630561
4.44,0.410216084934315,0.409361903571531,0.409422423105862,0.000854181362783535,0.000793661828452752
4.45,0.379867577508526,0.379078690129739,0.37915491068335,0.000788887378787406,0.000712666825176733
4.46,0.34759329155557,0.346894485035631,0.346981811068178,0.000698806519939144,0.00061148048739218
4.47,0.31249928679801,0.311903888164585,0.311997238424992,0.000595398633425115,0.000502048373018094
4.48,0.27457477876005,0.274083342950484,0.274177716161,0.000491435809565066,0.000397062599049536
4.49,0.235183933319301,0.234786040224681,0.234876777385508,0.000397893094619767,0.000307155933793185
4.5,0.19676449724354,0.196442266750795,0.196525111569138,0.000322230492744741,0.000239385674401543
4.51,0.161978015887054,0.161709340500494,0.161780507625863,0.000268675386560085,0.000197508261191415
4.52,0.132817450429479,0.132577493448015,0.132633924702766,0.000239956981463979,0.000183525726713346
4.53,0.110143427537779,0.109904306046126,0.109944147052294,0.000239121491653116,0.000199280485484774
4.54,0.0938298471347122,0.0935598157077773,0.0935829643285638,0.000270031426934936,0.000246882806148402
4.55,0.0833309195491636,0.0829949747257411,0.0830034424043822,0.00033594482342246,0.000327477144781388
4.56,0.0782479093362737,0.077811162043438,0.0778090153238344,0.00043674729283566,0.000438894012439267
4.57,0.0785041373874902,0.0779378165909987,0.0779306210685524,0.000566320796491465,0.000573516318937803
4.58,0.0840066823778238,0.0832950181006719,0.0832889136069729,0.000711664277151844,0.000717768770850849
4.59,0.0940211727831463,0.0931665377052529,0.0931672266145218,0.00085463507789342,0.000853946168624484
4.6,0.106705843473852,0.105729913938623,0.105741867174737,0.00097592953522932,0.000963976299115127
4.61,0.119208191551877,0.118148379780715,0.1181744489763,0.00105981177116234,0.00103374257557733
4.62,0.128435552588417,0.127337846147289,0.127379278857192,0.00109770644112836,0.00105627373122499
4.63,0.132225232759743,0.131135937625618,0.131192625834243,0.00108929513412409,0.00103260692549986
4.64,0.130373641552361,0.129332719214306,0.129403452967032,0.00104092233805508,0.000970188585329435
4.65,0.12499131963581,0.124028994723211,0.124111565294547,0.0009623249125989,0.000879754341263236
4.66,0.119941589516405,0.119078247095707,0.119169399420783,0.000863342420697757,0.000772190095621517
4.67,0.119552409497799,0.118800361155172,0.118895741879405,0.000752048342626974,0.000656667618394113
4.68,0.127143609372715,0.126508785538141,0.126603086780078,0.000634823834573889,0.000540522592637122
4.69,0.144003023946561,0.143485230761604,0.143572658982626,0.000517793184956428,0.000430364963934254
4.7,0.169227327582573,0.168818984614611,0.168894026129805,0.000408342967962494,0.00033330145276883
4.71,0.200427772340977,0.200112269636884,0.200170564200924,0.000315502704093279,0.000257208140053228
4.72,0.234898633091607,0.234649929798346,0.234688987413986,0.000248703293260572,0.000209645677621106
4.73,0.270657303377042,0.270441888210517,0.270461432721858,0.000215415166525068,0.000195870655184616
4.74,0.306876009397747,0.306657161632269,0.30665903229583,0.000218847765477925,0.000216977101916871
4.75,0.343566759291313,0.343309861076349,0.343297573150588,0.000256898214964052,0.000269186140725686
4.76,0.38076918012191,0.380446296955703,0.380424468153645,0.000322883166206767,0.000344711968264688
4.77,0.417725581919595,0.41731793123611,0.417291773501795,0.000407650683485028,0.000433808417799941
4.78,0.452498083809683,0.451996109468231,0.451971078341514,0.000501974341451772,0.000527005468168806
4.79,0.482221033458047,0.481622971961753,0.481604525761199,0.000598061496294433,0.000616507696847735
4.8,0.503839933539719,0.503150341775791,0.503143672683736,0.000689591763928021,0.000696260855983177
4.81,0.514951106720186,0.51418050192517,0.514190113478323,0.000770604795015783,0.000760993241863073
4.82,0.514343115750101,0.51350884972867,0.513537964021788,0.000834266021430996,0.000805151728312303
4.83,0.502042735605337,0.501170086201201,0.501220007898469,0.000872649404136006,0.000822727706868531
4.84,0.478959175238971,0.478081062770065,0.478150722940508,0.000878112468906511,0.00080845229846277
4.85,0.446431112629202,0.445585212798331,0.445671104708244,0.0008458998308708,0.000760007920958206
4.86,0.405994813150218,0.405218004812336,0.405314603412418,0.000776808337882073,0.000680209737799808
4.87,0.359507185525424,0.358828658282298,0.358929240709128,0.000678527243126226,0.000577944816296083
4.88,0.309488651633797,0.308923880120609,0.309021520563524,0.000564771513188955,0.000467131070273297
4.89,0.259359791580132,0.258907478888635,0.258995946649481,0.000452312691496926,0.000363844930650281
4.9,0.21325216711482,0.212895186296482,0.212969548499727,0.000356980818337876,0.000282618615093211
4.91,0.175285375353802,0.174995204044071,0.175052082448386,0.000290171309730719,0.000233292905416099
4.92,0.148509321670137,0.148252205769463,0.148289782504544,0.000257115900674093,0.000219539165593446
4.93,0.133944168697611,0.133686848645711,0.13370478612369,0.000257320051900545,0.000239382573921448
4.94,0.130174850002957,0.129888272949236,0.129887679777483,0.000286577053721426,0.000287170225474365
4.95,0.133745082451278,0.133405740311779,0.133389205949369,0.000339342139498627,0.000355876501908575
4.96,0.140245593177478,0.139835311824099,0.139806916074355,0.000410281353378672,0.000438677103122315
4.97,0.145676385048972,0.145181945601593,0.145147094717228,0.000494439447379091,0.000529290331743953
4.98,0.147541806888549,0.146955477104286,0.146920459883782,0.00058632978426329,0.00062134700476757
4.99,0.145270618773209,0.144591752780568,0.144563027190769,0.000678865992640998,0.000707591582439909
5,0.139872780741898,0.139109669982049,0.139093021163977,0.000763110759848445,0.000779759577920841

